Constrained Deep Learning using Conditional Gradient and Applications in Computer Vision

A number of results have recently demonstrated the benefits of incorporating various constraints when training deep architectures in vision and machine learning. The advantages range from guarantees for statistical generalization to better accuracy to compression. But support for general constraints within widely used libraries remains scarce and their broader deployment within many applications that can benefit from them remains under-explored. Part of the reason is that Stochastic gradient descent (SGD), the workhorse for training deep neural networks, does not natively deal with constraints with global scope very well. In this paper, we revisit a classical first order scheme from numerical optimization, Conditional Gradients (CG), that has, thus far had limited applicability in training deep models. We show via rigorous analysis how various constraints can be naturally handled by modifications of this algorithm. We provide convergence guarantees and show a suite of immediate benefits that are possible -- from training ResNets with fewer layers but better accuracy simply by substituting in our version of CG to faster training of GANs with 50% fewer epochs in image inpainting applications to provably better generalization guarantees using efficiently implementable forms of recently proposed regularizers.

==> README.txt <==

To make a sample CVPR paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> proof_tv_supp.txt <==
\begin{lemma}
An $\epsilon$-approximate CG step \eqref{main_cg} can be computed  in $O(1/\epsilon)$ time (independent of dimensions of $A$).
\begin{proof} 
\cite{harchaoui2015conditional} showed that in order to solve the CG step \eqref{main_cg} for TV norm we first solve \begin{align}
\max_{\beta\in\R,f} \beta~\text{s.t.}~ Af=\beta g_t, f\in [0,1]^E,\label{tv_cg}
\end{align}
where $E$ is the number of edges of the network and then compute the Lagrange multipliers at the optimal solution of problem \eqref{tv_cg}. Instead of first solving \eqref{tv_cg}, we propose to solve the dual directly using continuous optimization techniques. The dual of the linear program \eqref{tv_cg} is as follows,\begin{align}
\min_{v\in\R^E}\sum_{i=1}^E \min\left(0,v^TA_{[i,:]}\right)~\text{s.t.}~g_t^Tv=1
\end{align}
where $A_{[i,:]}$ denotes the $i$-th row of $A$.  Now Theorem 1 in \cite{johnson2013accelerating} gives us the desired result. 
\end{proof}
\end{lemma}

==> resnet_results/lr10m4_lam10_error.csv <==
,step,train_error,train_loss,validation_error
0,0,0.921875,2.4939684867858887,0.8679999709129333
1,391,0.6953125,2.086909770965576,0.7279999852180481
2,782,0.6328125,1.8992867469787598,0.6600000262260437
3,1173,0.5390625,1.7597792148590088,0.6359999775886536
4,1564,0.578125,1.76622474193573,0.6320000290870667
5,1955,0.6328125,1.7427306175231934,0.6000000238418579
6,2346,0.5625,1.5966273546218872,0.6200000047683716
7,2737,0.5,1.473601222038269,0.47600001096725464
8,3128,0.4921875,1.4969453811645508,0.5120000243186951
9,3519,0.4921875,1.421106219291687,0.4359999895095825
10,3910,0.4140625,1.2866737842559814,0.5360000133514404
11,4301,0.484375,1.450939416885376,0.47999998927116394
12,4692,0.4765625,1.2934719324111938,0.4959999918937683
13,5083,0.4765625,1.385708212852478,0.4399999976158142
14,5474,0.4609375,1.31402587890625,0.4359999895095825
15,5865,0.359375,1.1167006492614746,0.46399998664855957
16,6256,0.4453125,1.290304183959961,0.4399999976158142
17,6647,0.40625,1.1287140846252441,0.48399999737739563
18,7038,0.4921875,1.3344907760620117,0.4359999895095825
19,7429,0.4296875,1.2336478233337402,0.4359999895095825
20,7820,0.421875,1.252416729927063,0.42399999499320984
21,8211,0.359375,1.0763206481933594,0.4440000057220459
22,8602,0.4140625,1.2171322107315063,0.40799999237060547
23,8993,0.375,1.166951060295105,0.36000001430511475
24,9384,0.296875,0.9616690874099731,0.3919999897480011
25,9775,0.28125,0.8862422108650208,0.36000001430511475
26,10166,0.359375,1.1101380586624146,0.4000000059604645
27,10557,0.3203125,0.9570263624191284,0.36000001430511475
28,10948,0.359375,1.0272623300552368,0.36000001430511475
29,11339,0.34375,1.046834945678711,0.335999995470047
30,11730,0.34375,1.0182316303253174,0.3720000088214874
31,12121,0.40625,1.2847819328308105,0.30799999833106995
32,12512,0.4296875,1.1796703338623047,0.30399999022483826
33,12903,0.2890625,0.8839007616043091,0.3479999899864197
34,13294,0.28125,0.9121201634407043,0.35600000619888306
35,13685,0.234375,0.8749088048934937,0.3400000035762787
36,14076,0.296875,0.9667866230010986,0.328000009059906
37,14467,0.34375,0.9961962103843689,0.30000001192092896
38,14858,0.171875,0.6453376412391663,0.328000009059906
39,15249,0.3515625,0.8565118312835693,0.3160000145435333
40,15640,0.2421875,0.7940825819969177,0.30799999833106995
41,16031,0.234375,0.7956039309501648,0.3160000145435333
42,16422,0.2578125,0.8856175541877747,0.25200000405311584
43,16813,0.3203125,0.8799852132797241,0.3160000145435333
44,17204,0.265625,0.7534407377243042,0.3240000009536743
45,17595,0.3046875,0.8604736924171448,0.335999995470047
46,17986,0.2578125,0.7140727639198303,0.2759999930858612
47,18377,0.2890625,0.8231276869773865,0.23600000143051147
48,18768,0.1953125,0.7624748349189758,0.2800000011920929
49,19159,0.3671875,0.8464288115501404,0.3319999873638153
50,19550,0.234375,0.7207057476043701,0.2840000092983246
51,19941,0.2265625,0.693756103515625,0.2759999930858612
52,20332,0.2421875,0.7528700232505798,0.2720000147819519
53,20723,0.28125,0.848837673664093,0.31200000643730164
54,21114,0.25,0.720475435256958,0.2160000056028366
55,21505,0.2421875,0.7899203300476074,0.2840000092983246
56,21896,0.2421875,0.7083728313446045,0.20000000298023224
57,22287,0.2265625,0.7050912976264954,0.2639999985694885
58,22678,0.28125,0.8575485348701477,0.2280000001192093
59,23069,0.2421875,0.6997297406196594,0.23999999463558197
60,23460,0.2265625,0.6542931199073792,0.25999999046325684
61,23851,0.25,0.712028443813324,0.23999999463558197
62,24242,0.265625,0.7875248789787292,0.24400000274181366
63,24633,0.2578125,0.7862607836723328,0.23999999463558197
64,25024,0.2578125,0.7934589385986328,0.2759999930858612
65,25415,0.28125,0.8004946112632751,0.24400000274181366
66,25806,0.2265625,0.6596664190292358,0.2160000056028366
67,26197,0.2734375,0.727935791015625,0.2280000001192093
68,26588,0.2734375,0.8152590990066528,0.24400000274181366
69,26979,0.21875,0.6141812205314636,0.2240000069141388
70,27370,0.1796875,0.5938403606414795,0.31200000643730164
71,27761,0.1640625,0.5684816241264343,0.17599999904632568
72,28152,0.2421875,0.7754616737365723,0.30399999022483826
73,28543,0.2734375,0.763859212398529,0.2280000001192093
74,28934,0.1796875,0.5827653408050537,0.2240000069141388
75,29325,0.21875,0.5971715450286865,0.2199999988079071
76,29716,0.2109375,0.7635765671730042,0.2160000056028366
77,30107,0.1953125,0.6230353116989136,0.23600000143051147
78,30498,0.265625,0.7807733416557312,0.20000000298023224
79,30889,0.2421875,0.7189662456512451,0.2240000069141388
80,31280,0.2734375,0.775955080986023,0.2280000001192093
81,31671,0.1953125,0.6458285450935364,0.2199999988079071
82,32062,0.234375,0.6830106377601624,0.19200000166893005
83,32453,0.2734375,0.8079838156700134,0.18000000715255737
84,32844,0.203125,0.6378684043884277,0.2240000069141388
85,33235,0.171875,0.6160280704498291,0.1720000058412552
86,33626,0.171875,0.6511850953102112,0.2199999988079071
87,34017,0.234375,0.6917083859443665,0.2160000056028366
88,34408,0.203125,0.6471289396286011,0.2759999930858612
89,34799,0.25,0.724365770816803,0.24799999594688416
90,35190,0.28125,0.8404123187065125,0.2160000056028366
91,35581,0.125,0.47952720522880554,0.2199999988079071
92,35972,0.21875,0.6493937373161316,0.2680000066757202
93,36363,0.2890625,0.7582702040672302,0.19599999487400055
94,36754,0.1484375,0.4758068919181824,0.23999999463558197
95,37145,0.2109375,0.6393657922744751,0.21199999749660492
96,37536,0.2265625,0.6376033425331116,0.23199999332427979
97,37927,0.140625,0.5753714442253113,0.1720000058412552
98,38318,0.2421875,0.7254022359848022,0.19599999487400055
99,38709,0.2421875,0.6713600158691406,0.19200000166893005
100,39100,0.2421875,0.6696135997772217,0.21199999749660492
101,39491,0.1796875,0.5367034673690796,0.23999999463558197
102,39882,0.2109375,0.6711382269859314,0.20000000298023224
103,40273,0.140625,0.47209975123405457,0.21199999749660492
104,40664,0.2109375,0.68702632188797,0.19200000166893005
105,41055,0.125,0.4694133400917053,0.20000000298023224
106,41446,0.171875,0.5572149753570557,0.20000000298023224
107,41837,0.2421875,0.5980449318885803,0.19200000166893005
108,42228,0.1328125,0.5070666074752808,0.1679999977350235
109,42619,0.1640625,0.5594556331634521,0.17599999904632568
110,43010,0.2734375,0.7118391990661621,0.18799999356269836
111,43401,0.1875,0.6040925979614258,0.20399999618530273
112,43792,0.15625,0.6235140562057495,0.2160000056028366
113,44183,0.1171875,0.4259568750858307,0.19599999487400055
114,44574,0.1953125,0.6179983615875244,0.18799999356269836
115,44965,0.1875,0.5598388314247131,0.20000000298023224
116,45356,0.1640625,0.5855457186698914,0.17599999904632568
117,45747,0.1875,0.5494076609611511,0.20000000298023224
118,46138,0.2265625,0.639167308807373,0.18000000715255737
119,46529,0.203125,0.5804345607757568,0.20000000298023224
120,46920,0.109375,0.44425609707832336,0.1720000058412552
121,47311,0.140625,0.5095039010047913,0.17599999904632568
122,47702,0.1796875,0.6199246644973755,0.2160000056028366
123,48093,0.1796875,0.5883088111877441,0.18000000715255737
124,48484,0.1875,0.5632157921791077,0.19200000166893005
125,48875,0.1328125,0.4364238381385803,0.19599999487400055
126,49266,0.1953125,0.5894051194190979,0.18799999356269836
127,49657,0.1640625,0.5606037974357605,0.164000004529953
128,50048,0.125,0.4453379213809967,0.18000000715255737
129,50439,0.140625,0.47970715165138245,0.24799999594688416
130,50830,0.1171875,0.44078966975212097,0.18400000035762787
131,51221,0.1640625,0.4929577112197876,0.20000000298023224
132,51612,0.1953125,0.6056094169616699,0.1720000058412552
133,52003,0.1484375,0.5967845916748047,0.2160000056028366
134,52394,0.1796875,0.5660874247550964,0.19200000166893005
135,52785,0.1328125,0.5001264810562134,0.18000000715255737
136,53176,0.1875,0.6042353510856628,0.21199999749660492
137,53567,0.2109375,0.6700864434242249,0.14399999380111694
138,53958,0.140625,0.43206509947776794,0.24799999594688416
139,54349,0.1953125,0.6048529744148254,0.2160000056028366
140,54740,0.1484375,0.471436470746994,0.18000000715255737
141,55131,0.2109375,0.5825597643852234,0.23600000143051147
142,55522,0.203125,0.5717336535453796,0.20399999618530273
143,55913,0.21875,0.5984439849853516,0.20800000429153442
144,56304,0.1796875,0.5224395394325256,0.18799999356269836
145,56695,0.1640625,0.468321830034256,0.1720000058412552
146,57086,0.1171875,0.45986151695251465,0.2160000056028366
147,57477,0.1484375,0.5194955468177795,0.1720000058412552
148,57868,0.1484375,0.554215669631958,0.1679999977350235
149,58259,0.1328125,0.44918549060821533,0.23199999332427979
150,58650,0.1796875,0.5100273489952087,0.14000000059604645
151,59041,0.1875,0.5216666460037231,0.18000000715255737
152,59432,0.1640625,0.5925731062889099,0.23199999332427979
153,59823,0.1640625,0.513523519039154,0.2199999988079071
154,60214,0.1640625,0.5614430904388428,0.24799999594688416
155,60605,0.1875,0.5401621460914612,0.2160000056028366
156,60996,0.15625,0.45357465744018555,0.19599999487400055
157,61387,0.1875,0.5825787782669067,0.1679999977350235
158,61778,0.109375,0.4382932186126709,0.18400000035762787
159,62169,0.1875,0.6083797216415405,0.23199999332427979
160,62560,0.203125,0.5748597383499146,0.2199999988079071
161,62951,0.203125,0.6352534294128418,0.20000000298023224
162,63342,0.1796875,0.532817006111145,0.1679999977350235
163,63733,0.2109375,0.6146529316902161,0.21199999749660492
164,64124,0.125,0.5172749161720276,0.19200000166893005
165,64515,0.1640625,0.5116435885429382,0.15600000321865082
166,64906,0.15625,0.5115537643432617,0.23600000143051147
167,65297,0.171875,0.532837450504303,0.2160000056028366
168,65688,0.1796875,0.5576562285423279,0.21199999749660492
169,66079,0.1796875,0.549052357673645,0.2199999988079071
170,66470,0.140625,0.5208303928375244,0.19599999487400055
171,66861,0.2109375,0.6714488863945007,0.18000000715255737
172,67252,0.1640625,0.5824515223503113,0.2199999988079071
173,67643,0.1875,0.5648791790008545,0.18400000035762787
174,68034,0.171875,0.6299142241477966,0.20800000429153442
175,68425,0.140625,0.5120255351066589,0.19599999487400055
176,68816,0.2109375,0.5377596020698547,0.14800000190734863
177,69207,0.1328125,0.5239899754524231,0.2240000069141388
178,69598,0.1484375,0.46450456976890564,0.1599999964237213
179,69989,0.1484375,0.5196022987365723,0.2160000056028366
180,70380,0.1171875,0.4649837613105774,0.2280000001192093
181,70771,0.15625,0.5228655338287354,0.20000000298023224
182,71162,0.15625,0.5065562725067139,0.18400000035762787
183,71553,0.1875,0.5376407504081726,0.18799999356269836
184,71944,0.140625,0.4030735492706299,0.24400000274181366
185,72335,0.1484375,0.5348564982414246,0.1720000058412552
186,72726,0.1484375,0.4661673307418823,0.15199999511241913
187,73117,0.125,0.4232925772666931,0.23999999463558197
188,73508,0.203125,0.6066616177558899,0.20399999618530273
189,73899,0.140625,0.46373412013053894,0.20399999618530273
190,74290,0.25,0.653552770614624,0.17599999904632568
191,74681,0.15625,0.5376519560813904,0.1679999977350235
192,75072,0.2109375,0.5797310471534729,0.20399999618530273
193,75463,0.171875,0.4927414655685425,0.19200000166893005
194,75854,0.171875,0.5723338723182678,0.18000000715255737
195,76245,0.1796875,0.5330977439880371,0.19599999487400055
196,76636,0.15625,0.5448994636535645,0.20000000298023224
197,77027,0.1484375,0.516283392906189,0.2280000001192093
198,77418,0.1171875,0.4450191259384155,0.2199999988079071
199,77809,0.171875,0.577054500579834,0.20399999618530273
200,78200,0.171875,0.5576292872428894,0.2240000069141388
201,78591,0.125,0.5017883777618408,0.19200000166893005
202,78982,0.171875,0.5213518738746643,0.1720000058412552
203,79373,0.1796875,0.530344545841217,0.25200000405311584
204,79764,0.1484375,0.5545159578323364,0.18400000035762787


==> resnet_results/lr10m4_lam10e2_error.csv <==
,step,train_error,train_loss,validation_error
0,0,0.8828125,2.4731462001800537,0.8999999761581421
1,391,0.4921875,1.468191146850586,0.5559999942779541
2,782,0.3828125,1.2445142269134521,0.4359999895095825
3,1173,0.3828125,1.295815348625183,0.40400001406669617
4,1564,0.296875,1.0128788948059082,0.3400000035762787
5,1955,0.34375,0.9680476784706116,0.36800000071525574
6,2346,0.265625,0.9027152061462402,0.31200000643730164
7,2737,0.2890625,0.9059754610061646,0.3479999899864197
8,3128,0.2265625,0.7880434989929199,0.3400000035762787
9,3519,0.21875,0.7332616448402405,0.328000009059906
10,3910,0.2265625,0.623236894607544,0.2919999957084656
11,4301,0.25,0.7496653199195862,0.2680000066757202
12,4692,0.2109375,0.6468051075935364,0.25600001215934753
13,5083,0.1484375,0.5605862140655518,0.2639999985694885
14,5474,0.25,0.6812964081764221,0.2639999985694885
15,5865,0.203125,0.5938154458999634,0.20399999618530273
16,6256,0.1796875,0.6159719824790955,0.25600001215934753
17,6647,0.171875,0.534904420375824,0.20800000429153442
18,7038,0.171875,0.5980761051177979,0.20000000298023224
19,7429,0.171875,0.5391273498535156,0.2199999988079071
20,7820,0.1640625,0.48167625069618225,0.24799999594688416
21,8211,0.09375,0.41545701026916504,0.15199999511241913
22,8602,0.15625,0.5472960472106934,0.20000000298023224
23,8993,0.1796875,0.47724080085754395,0.1599999964237213
24,9384,0.140625,0.38720864057540894,0.19599999487400055
25,9775,0.1640625,0.46797364950180054,0.18799999356269836
26,10166,0.140625,0.39724108576774597,0.1720000058412552
27,10557,0.1171875,0.39210939407348633,0.19200000166893005
28,10948,0.1171875,0.32504016160964966,0.1720000058412552
29,11339,0.1171875,0.34404727816581726,0.14399999380111694
30,11730,0.140625,0.42625942826271057,0.1599999964237213
31,12121,0.1328125,0.32574936747550964,0.18400000035762787
32,12512,0.078125,0.21064844727516174,0.13600000739097595
33,12903,0.125,0.34975746273994446,0.18799999356269836
34,13294,0.0703125,0.2645963430404663,0.1720000058412552
35,13685,0.140625,0.3565822243690491,0.14800000190734863
36,14076,0.109375,0.3337743878364563,0.18000000715255737
37,14467,0.15625,0.4750726819038391,0.18400000035762787
38,14858,0.0859375,0.29738929867744446,0.20800000429153442
39,15249,0.15625,0.37507590651512146,0.1599999964237213
40,15640,0.109375,0.29339122772216797,0.13199999928474426
41,16031,0.0859375,0.2775886356830597,0.15600000321865082
42,16422,0.1015625,0.32227054238319397,0.12399999797344208
43,16813,0.1015625,0.3136429488658905,0.13199999928474426
44,17204,0.0546875,0.2052324414253235,0.19200000166893005
45,17595,0.0625,0.19382616877555847,0.18400000035762787
46,17986,0.09375,0.2651766836643219,0.13199999928474426
47,18377,0.0703125,0.2644202411174774,0.15199999511241913
48,18768,0.1015625,0.2960835099220276,0.1599999964237213
49,19159,0.0625,0.23141705989837646,0.14800000190734863
50,19550,0.0625,0.17912375926971436,0.10000000149011612
51,19941,0.0703125,0.23632857203483582,0.11999999731779099
52,20332,0.109375,0.29602617025375366,0.19200000166893005
53,20723,0.109375,0.21829290688037872,0.1720000058412552
54,21114,0.0703125,0.28020283579826355,0.12399999797344208
55,21505,0.0703125,0.21156780421733856,0.12800000607967377
56,21896,0.078125,0.2629247009754181,0.15600000321865082
57,22287,0.1015625,0.3068636655807495,0.1120000034570694
58,22678,0.0859375,0.23694807291030884,0.06800000369548798
59,23069,0.0703125,0.23417530953884125,0.14000000059604645
60,23460,0.0859375,0.22030682861804962,0.1120000034570694
61,23851,0.1015625,0.36014261841773987,0.1720000058412552
62,24242,0.125,0.414221853017807,0.14000000059604645
63,24633,0.0625,0.23687684535980225,0.11599999666213989
64,25024,0.09375,0.26163795590400696,0.1120000034570694
65,25415,0.109375,0.33266589045524597,0.14000000059604645
66,25806,0.0859375,0.21562497317790985,0.1120000034570694
67,26197,0.078125,0.19675396382808685,0.1120000034570694
68,26588,0.0859375,0.20144766569137573,0.15199999511241913
69,26979,0.125,0.33297258615493774,0.11599999666213989
70,27370,0.109375,0.2733064889907837,0.1080000028014183
71,27761,0.078125,0.2647823095321655,0.13600000739097595
72,28152,0.046875,0.16141025722026825,0.14399999380111694
73,28543,0.0703125,0.261072039604187,0.15199999511241913
74,28934,0.046875,0.23480038344860077,0.14000000059604645
75,29325,0.046875,0.1478727161884308,0.12800000607967377
76,29716,0.078125,0.22379574179649353,0.12800000607967377
77,30107,0.0546875,0.1958073079586029,0.12800000607967377
78,30498,0.109375,0.29407066106796265,0.10400000214576721
79,30889,0.125,0.3809812366962433,0.1080000028014183
80,31280,0.09375,0.2049628645181656,0.13600000739097595
81,31671,0.03125,0.14954997599124908,0.14399999380111694
82,32062,0.0859375,0.31366491317749023,0.10400000214576721
83,32453,0.0390625,0.12460464984178543,0.12800000607967377
84,32844,0.046875,0.16546466946601868,0.10400000214576721
85,33235,0.046875,0.18323619663715363,0.1080000028014183
86,33626,0.0625,0.16264081001281738,0.1080000028014183
87,34017,0.09375,0.21743302047252655,0.11999999731779099
88,34408,0.0625,0.21184766292572021,0.08399999886751175
89,34799,0.078125,0.22807149589061737,0.12399999797344208
90,35190,0.09375,0.2692291736602783,0.12800000607967377
91,35581,0.0625,0.15730389952659607,0.11599999666213989
92,35972,0.046875,0.19658119976520538,0.10000000149011612
93,36363,0.0234375,0.1366528570652008,0.09600000083446503
94,36754,0.03125,0.12879881262779236,0.11599999666213989
95,37145,0.03125,0.09998883306980133,0.13600000739097595
96,37536,0.0625,0.19087570905685425,0.12399999797344208
97,37927,0.03125,0.11377870291471481,0.10400000214576721
98,38318,0.0390625,0.15222196280956268,0.12800000607967377
99,38709,0.0859375,0.2562659978866577,0.13600000739097595
100,39100,0.046875,0.17461873590946198,0.10000000149011612
101,39491,0.078125,0.23943066596984863,0.1080000028014183
102,39882,0.03125,0.11644849181175232,0.10000000149011612
103,40273,0.015625,0.0680738240480423,0.12399999797344208
104,40664,0.015625,0.07469334453344345,0.09600000083446503
105,41055,0.0390625,0.08384837955236435,0.08799999952316284
106,41446,0.015625,0.0840604305267334,0.08799999952316284
107,41837,0.0078125,0.032424770295619965,0.08399999886751175
108,42228,0.03125,0.11203368753194809,0.07999999821186066
109,42619,0.0,0.019678041338920593,0.08399999886751175
110,43010,0.0078125,0.03490850701928139,0.08399999886751175
111,43401,0.0078125,0.02950342558324337,0.09200000017881393
112,43792,0.0234375,0.07025252282619476,0.04399999976158142
113,44183,0.0078125,0.032050661742687225,0.10000000149011612
114,44574,0.0,0.010334810242056847,0.09200000017881393
115,44965,0.0,0.012584099546074867,0.06400000303983688
116,45356,0.0078125,0.029311154037714005,0.06400000303983688
117,45747,0.0,0.007001333869993687,0.07599999755620956
118,46138,0.0,0.01261051557958126,0.08799999952316284
119,46529,0.0,0.025274833664298058,0.11999999731779099
120,46920,0.0,0.023546768352389336,0.08399999886751175
121,47311,0.0078125,0.03163154423236847,0.10000000149011612
122,47702,0.0078125,0.02602928876876831,0.11999999731779099
123,48093,0.0078125,0.02357238344848156,0.10000000149011612
124,48484,0.0,0.015568798407912254,0.07599999755620956
125,48875,0.0234375,0.05607737600803375,0.06800000369548798
126,49266,0.0,0.020494477823376656,0.07199999690055847
127,49657,0.0,0.00957727525383234,0.06400000303983688
128,50048,0.0078125,0.02215925045311451,0.09200000017881393
129,50439,0.0078125,0.025270691141486168,0.10400000214576721
130,50830,0.0078125,0.015762854367494583,0.1080000028014183
131,51221,0.0,0.005401501432061195,0.07199999690055847
132,51612,0.0078125,0.022894559428095818,0.09200000017881393
133,52003,0.0078125,0.032074224203825,0.1080000028014183
134,52394,0.0,0.017111223191022873,0.07199999690055847
135,52785,0.0,0.021494803950190544,0.09200000017881393
136,53176,0.0,0.011927290819585323,0.11599999666213989
137,53567,0.0,0.00845956988632679,0.11999999731779099
138,53958,0.0078125,0.017517883330583572,0.12800000607967377
139,54349,0.0078125,0.01922798901796341,0.09200000017881393
140,54740,0.015625,0.02828633412718773,0.06400000303983688
141,55131,0.0,0.015310512855648994,0.05999999865889549
142,55522,0.015625,0.03292301297187805,0.10400000214576721
143,55913,0.0,0.008895265869796276,0.07999999821186066
144,56304,0.0,0.01859980821609497,0.09200000017881393
145,56695,0.03125,0.04283072426915169,0.10000000149011612
146,57086,0.0,0.015372061170637608,0.07999999821186066
147,57477,0.0,0.004844331182539463,0.05999999865889549
148,57868,0.0,0.006991541013121605,0.1120000034570694
149,58259,0.0,0.00742756761610508,0.08799999952316284
150,58650,0.0,0.006319132633507252,0.07999999821186066
151,59041,0.0,0.005810987204313278,0.15600000321865082
152,59432,0.0,0.004311153199523687,0.08799999952316284
153,59823,0.0,0.006266365759074688,0.1080000028014183
154,60214,0.0,0.004548263270407915,0.08799999952316284
155,60605,0.0,0.00788981281220913,0.09600000083446503
156,60996,0.0078125,0.019133858382701874,0.09200000017881393
157,61387,0.0,0.007814385928213596,0.10000000149011612
158,61778,0.0,0.007558098062872887,0.07999999821186066
159,62169,0.0,0.0045089819468557835,0.10000000149011612
160,62560,0.0,0.006380540784448385,0.09600000083446503
161,62951,0.0,0.004506164230406284,0.10000000149011612
162,63342,0.0,0.00453606341034174,0.06800000369548798
163,63733,0.0,0.008033337071537971,0.07199999690055847
164,64124,0.0,0.0069615719839930534,0.07199999690055847
165,64515,0.0,0.006295912899076939,0.052000001072883606
166,64906,0.0,0.004440002609044313,0.08799999952316284
167,65297,0.0,0.0038282531313598156,0.10400000214576721
168,65688,0.0,0.006408008746802807,0.06800000369548798
169,66079,0.0,0.0043959952890872955,0.09200000017881393
170,66470,0.0,0.005041790194809437,0.08799999952316284
171,66861,0.0,0.004038665909320116,0.10400000214576721
172,67252,0.0,0.004681212827563286,0.1120000034570694
173,67643,0.0,0.004477247595787048,0.08799999952316284
174,68034,0.0,0.004301730543375015,0.13600000739097595
175,68425,0.0,0.0039803339168429375,0.05999999865889549
176,68816,0.0,0.004267548210918903,0.1120000034570694
177,69207,0.0,0.004548065364360809,0.10000000149011612
178,69598,0.0,0.016704654321074486,0.09200000017881393
179,69989,0.0,0.007732796482741833,0.1080000028014183
180,70380,0.0,0.0053836083970963955,0.1120000034570694
181,70771,0.0,0.009056203067302704,0.06800000369548798
182,71162,0.0,0.004271883051842451,0.08799999952316284
183,71553,0.0,0.007180949207395315,0.08799999952316284
184,71944,0.0,0.0040338593535125256,0.052000001072883606
185,72335,0.0,0.004205342847853899,0.09200000017881393
186,72726,0.0,0.004071760922670364,0.10000000149011612
187,73117,0.0,0.005774309858679771,0.09200000017881393
188,73508,0.0,0.0038999435491859913,0.09200000017881393
189,73899,0.0,0.0043130796402692795,0.09200000017881393
190,74290,0.0,0.004158692434430122,0.12399999797344208
191,74681,0.0,0.004569362848997116,0.10400000214576721
192,75072,0.0,0.0051829079166054726,0.06400000303983688
193,75463,0.0,0.0038160625845193863,0.11599999666213989
194,75854,0.0,0.0041476059705019,0.07999999821186066
195,76245,0.0,0.003899846924468875,0.09600000083446503
196,76636,0.0,0.005262594670057297,0.08799999952316284
197,77027,0.0,0.00420365110039711,0.10400000214576721
198,77418,0.0,0.005449568387120962,0.07599999755620956
199,77809,0.0,0.007051176857203245,0.05999999865889549
200,78200,0.0,0.00447335559874773,0.10000000149011612
201,78591,0.0078125,0.012287493795156479,0.07999999821186066
202,78982,0.0,0.0039069876074790955,0.07599999755620956
203,79373,0.0,0.012737231329083443,0.06800000369548798
204,79764,0.0,0.003964901436120272,0.12399999797344208


==> resnet_results/lr10m4_lam10e3_error.csv <==
,step,train_error,train_loss,validation_error
0,0,0.890625,2.5312247276306152,0.9120000004768372
1,391,0.3046875,1.0220355987548828,0.41600000858306885
2,782,0.28125,0.9176671504974365,0.328000009059906
3,1173,0.25,0.8686609268188477,0.25999999046325684
4,1564,0.203125,0.7217954397201538,0.23199999332427979
5,1955,0.1953125,0.6085890531539917,0.2199999988079071
6,2346,0.1875,0.6458219885826111,0.19599999487400055
7,2737,0.1796875,0.5388802289962769,0.19599999487400055
8,3128,0.2109375,0.6037557721138,0.20000000298023224
9,3519,0.125,0.43546804785728455,0.19200000166893005
10,3910,0.1796875,0.5954678058624268,0.15600000321865082
11,4301,0.1015625,0.356026291847229,0.17599999904632568
12,4692,0.1171875,0.39571139216423035,0.15199999511241913
13,5083,0.15625,0.5088308453559875,0.12399999797344208
14,5474,0.1015625,0.3931601941585541,0.15600000321865082
15,5865,0.0859375,0.4637117087841034,0.18799999356269836
16,6256,0.125,0.3832056522369385,0.15600000321865082
17,6647,0.09375,0.3682751953601837,0.18000000715255737
18,7038,0.1015625,0.36154505610466003,0.1720000058412552
19,7429,0.1328125,0.402683287858963,0.14000000059604645
20,7820,0.109375,0.3829348087310791,0.13199999928474426
21,8211,0.1328125,0.4777781069278717,0.1120000034570694
22,8602,0.1015625,0.38079413771629333,0.12399999797344208
23,8993,0.1171875,0.4463565945625305,0.13600000739097595
24,9384,0.0703125,0.31720176339149475,0.1679999977350235
25,9775,0.0234375,0.23800471425056458,0.14800000190734863
26,10166,0.0859375,0.4118492305278778,0.1679999977350235
27,10557,0.0859375,0.3418252468109131,0.14399999380111694
28,10948,0.078125,0.39613303542137146,0.1720000058412552
29,11339,0.0859375,0.2934117317199707,0.1080000028014183
30,11730,0.09375,0.3551003634929657,0.11999999731779099
31,12121,0.1484375,0.44196853041648865,0.15600000321865082
32,12512,0.09375,0.3609030544757843,0.18799999356269836
33,12903,0.046875,0.23385421931743622,0.15199999511241913
34,13294,0.078125,0.3437057435512543,0.13199999928474426
35,13685,0.078125,0.30688565969467163,0.13600000739097595
36,14076,0.078125,0.2819952368736267,0.13600000739097595
37,14467,0.1015625,0.353780061006546,0.11599999666213989
38,14858,0.0625,0.2750355303287506,0.18000000715255737
39,15249,0.078125,0.38493064045906067,0.11999999731779099
40,15640,0.0703125,0.36033639311790466,0.10000000149011612
41,16031,0.0703125,0.25107571482658386,0.164000004529953
42,16422,0.0546875,0.33437639474868774,0.08399999886751175
43,16813,0.015625,0.17201316356658936,0.12800000607967377
44,17204,0.0859375,0.30311140418052673,0.11999999731779099
45,17595,0.0859375,0.36369162797927856,0.12800000607967377
46,17986,0.078125,0.2928239405155182,0.13600000739097595
47,18377,0.078125,0.33496782183647156,0.1120000034570694
48,18768,0.0703125,0.3042326271533966,0.15600000321865082
49,19159,0.0546875,0.22310170531272888,0.10400000214576721
50,19550,0.0703125,0.2865999937057495,0.12800000607967377
51,19941,0.0234375,0.1671324521303177,0.1120000034570694
52,20332,0.109375,0.4498334228992462,0.10400000214576721
53,20723,0.1328125,0.44181200861930847,0.10400000214576721
54,21114,0.1484375,0.48864561319351196,0.13600000739097595
55,21505,0.0859375,0.3034439980983734,0.15600000321865082
56,21896,0.0546875,0.229890376329422,0.13199999928474426
57,22287,0.0546875,0.26267480850219727,0.14800000190734863
58,22678,0.1171875,0.32466834783554077,0.12399999797344208
59,23069,0.1015625,0.3366306722164154,0.10400000214576721
60,23460,0.0546875,0.22909948229789734,0.12399999797344208
61,23851,0.03125,0.22706656157970428,0.10400000214576721
62,24242,0.0625,0.22747300565242767,0.11999999731779099
63,24633,0.03125,0.25400665402412415,0.12399999797344208
64,25024,0.078125,0.2524203062057495,0.13199999928474426
65,25415,0.1328125,0.47998160123825073,0.12399999797344208
66,25806,0.09375,0.34561288356781006,0.11599999666213989
67,26197,0.1015625,0.3605321943759918,0.13600000739097595
68,26588,0.0625,0.28133130073547363,0.07599999755620956
69,26979,0.0546875,0.2512124180793762,0.14800000190734863
70,27370,0.0546875,0.22298181056976318,0.11999999731779099
71,27761,0.0625,0.27593377232551575,0.12399999797344208
72,28152,0.078125,0.2558700442314148,0.1080000028014183
73,28543,0.0859375,0.33641743659973145,0.08399999886751175
74,28934,0.0625,0.2715124189853668,0.12399999797344208
75,29325,0.046875,0.19934427738189697,0.13199999928474426
76,29716,0.0703125,0.31009840965270996,0.10000000149011612
77,30107,0.0859375,0.2864789068698883,0.05999999865889549
78,30498,0.0546875,0.22786028683185577,0.12800000607967377
79,30889,0.0703125,0.26474207639694214,0.11599999666213989
80,31280,0.1015625,0.3186591565608978,0.1080000028014183
81,31671,0.078125,0.24268506467342377,0.10000000149011612
82,32062,0.078125,0.323757141828537,0.10000000149011612
83,32453,0.0625,0.2746635973453522,0.14000000059604645
84,32844,0.078125,0.3169921040534973,0.15199999511241913
85,33235,0.0625,0.24203434586524963,0.12399999797344208
86,33626,0.078125,0.2899326682090759,0.11999999731779099
87,34017,0.0625,0.2802550196647644,0.10000000149011612
88,34408,0.0234375,0.17301136255264282,0.10000000149011612
89,34799,0.046875,0.22539514303207397,0.11599999666213989
90,35190,0.015625,0.14696745574474335,0.1080000028014183
91,35581,0.0546875,0.222059428691864,0.1080000028014183
92,35972,0.1015625,0.3725263476371765,0.12399999797344208
93,36363,0.0625,0.2346651256084442,0.09600000083446503
94,36754,0.0625,0.2634902000427246,0.1080000028014183
95,37145,0.078125,0.2788070738315582,0.14000000059604645
96,37536,0.09375,0.3761121332645416,0.12800000607967377
97,37927,0.0625,0.29475975036621094,0.11999999731779099
98,38318,0.046875,0.21268397569656372,0.11999999731779099
99,38709,0.03125,0.2048695683479309,0.1080000028014183
100,39100,0.0546875,0.30285483598709106,0.07999999821186066
101,39491,0.046875,0.2049664855003357,0.10400000214576721
102,39882,0.03125,0.2027241438627243,0.13600000739097595
103,40273,0.0078125,0.12162762880325317,0.12800000607967377
104,40664,0.03125,0.1603012979030609,0.052000001072883606
105,41055,0.0078125,0.10176451504230499,0.08799999952316284
106,41446,0.0078125,0.11412150412797928,0.07199999690055847
107,41837,0.0078125,0.0939110815525055,0.0560000017285347
108,42228,0.0078125,0.10433119535446167,0.08799999952316284
109,42619,0.015625,0.11251162737607956,0.07999999821186066
110,43010,0.0,0.09008735418319702,0.06800000369548798
111,43401,0.0234375,0.15657863020896912,0.0560000017285347
112,43792,0.0078125,0.09459540992975235,0.09200000017881393
113,44183,0.0234375,0.12648853659629822,0.08399999886751175
114,44574,0.0078125,0.08512452244758606,0.08799999952316284
115,44965,0.0078125,0.07745915651321411,0.10400000214576721
116,45356,0.0,0.06543870270252228,0.08399999886751175
117,45747,0.015625,0.09024251997470856,0.07199999690055847
118,46138,0.0078125,0.09141632169485092,0.04800000041723251
119,46529,0.0,0.07359720766544342,0.04800000041723251
120,46920,0.0,0.059154413640499115,0.09600000083446503
121,47311,0.0,0.06118536740541458,0.07599999755620956
122,47702,0.0,0.05704247206449509,0.1080000028014183
123,48093,0.0234375,0.17847846448421478,0.07199999690055847
124,48484,0.0078125,0.07805949449539185,0.04800000041723251
125,48875,0.0,0.0538044273853302,0.09200000017881393
126,49266,0.0,0.052590854465961456,0.08799999952316284
127,49657,0.0,0.04909563437104225,0.08799999952316284
128,50048,0.0,0.04733487591147423,0.10400000214576721
129,50439,0.015625,0.08491382002830505,0.1120000034570694
130,50830,0.0078125,0.04979993402957916,0.09200000017881393
131,51221,0.0,0.04654170200228691,0.10400000214576721
132,51612,0.0,0.05557183548808098,0.08399999886751175
133,52003,0.0,0.041440606117248535,0.10000000149011612
134,52394,0.0078125,0.05127621814608574,0.07999999821186066
135,52785,0.0,0.045474857091903687,0.10400000214576721
136,53176,0.0,0.042788177728652954,0.07599999755620956
137,53567,0.0,0.03691040724515915,0.07999999821186066
138,53958,0.0234375,0.07470648735761642,0.03200000151991844
139,54349,0.0,0.03570735082030296,0.11999999731779099
140,54740,0.0,0.03952241688966751,0.06400000303983688
141,55131,0.0,0.03976861760020256,0.07199999690055847
142,55522,0.0,0.03728985786437988,0.052000001072883606
143,55913,0.0,0.033730365335941315,0.07599999755620956
144,56304,0.0,0.03201080113649368,0.11599999666213989
145,56695,0.0,0.03852930665016174,0.07599999755620956
146,57086,0.0,0.030190758407115936,0.08399999886751175
147,57477,0.0078125,0.03912747651338577,0.10000000149011612
148,57868,0.0078125,0.03583700954914093,0.07199999690055847
149,58259,0.0,0.0350458137691021,0.09600000083446503
150,58650,0.0,0.029744889587163925,0.07999999821186066
151,59041,0.0,0.02921248786151409,0.09600000083446503
152,59432,0.0078125,0.05607015639543533,0.09200000017881393
153,59823,0.03125,0.0857367068529129,0.09600000083446503
154,60214,0.0,0.02839263342320919,0.05999999865889549
155,60605,0.0,0.03356718271970749,0.1120000034570694
156,60996,0.0,0.02511586993932724,0.08799999952316284
157,61387,0.0,0.025428716093301773,0.09600000083446503
158,61778,0.0,0.02671157941222191,0.07199999690055847
159,62169,0.0078125,0.030694372951984406,0.08399999886751175
160,62560,0.0,0.02467840164899826,0.07199999690055847
161,62951,0.0,0.02546008676290512,0.08399999886751175
162,63342,0.0,0.024629605934023857,0.09200000017881393
163,63733,0.0,0.02514079213142395,0.06400000303983688
164,64124,0.0,0.025185028091073036,0.10000000149011612
165,64515,0.0,0.023201389238238335,0.09200000017881393
166,64906,0.0,0.022605370730161667,0.09600000083446503
167,65297,0.0,0.023180920630693436,0.09600000083446503
168,65688,0.0,0.024111410602927208,0.07199999690055847
169,66079,0.0,0.022436270490288734,0.07999999821186066
170,66470,0.0,0.02224268764257431,0.06400000303983688
171,66861,0.0078125,0.028679702430963516,0.06400000303983688
172,67252,0.0,0.02200458198785782,0.07999999821186066
173,67643,0.0,0.02306950092315674,0.11599999666213989
174,68034,0.0,0.021194152534008026,0.09200000017881393
175,68425,0.0,0.02098788693547249,0.04399999976158142
176,68816,0.0,0.020528644323349,0.07599999755620956
177,69207,0.0,0.020626479759812355,0.07599999755620956
178,69598,0.0,0.02637830190360546,0.06400000303983688
179,69989,0.0,0.020156214013695717,0.08399999886751175
180,70380,0.0,0.023826489225029945,0.05999999865889549
181,70771,0.0,0.020368680357933044,0.07599999755620956
182,71162,0.0,0.01926986128091812,0.05999999865889549
183,71553,0.0,0.019198939204216003,0.07199999690055847
184,71944,0.0,0.018851352855563164,0.08799999952316284
185,72335,0.0,0.018968921154737473,0.08399999886751175
186,72726,0.0,0.018515342846512794,0.09200000017881393
187,73117,0.0,0.01844562031328678,0.10400000214576721
188,73508,0.0,0.019356785342097282,0.08399999886751175
189,73899,0.0,0.01906052976846695,0.09200000017881393
190,74290,0.0,0.017726611346006393,0.10400000214576721
191,74681,0.0,0.018976861611008644,0.07199999690055847
192,75072,0.0,0.018067795783281326,0.04800000041723251
193,75463,0.0,0.017852889373898506,0.08799999952316284
194,75854,0.0,0.01755039393901825,0.05999999865889549
195,76245,0.0,0.017540793865919113,0.1080000028014183
196,76636,0.0,0.017284847795963287,0.08399999886751175
197,77027,0.0,0.016602369025349617,0.07199999690055847
198,77418,0.0,0.016863064840435982,0.08799999952316284
199,77809,0.0,0.016581464558839798,0.08799999952316284
200,78200,0.0,0.016941538080573082,0.09600000083446503
201,78591,0.0,0.017583394423127174,0.06800000369548798
202,78982,0.0,0.016331171616911888,0.05999999865889549
203,79373,0.0,0.018224431201815605,0.06400000303983688
204,79764,0.0,0.01560312882065773,0.05999999865889549


==> resnet_results/readme.txt <==
change in two parameters
1. learning rate
lr10m4 means learning_rate = 10^-4

2. lambda
lam10e2 means lambda = 10^2

